On the (Lack of) Evolution of the Stellar Mass Function of Massive Galaxies from $z$=1.5 to 0.4

We study the evolution in the number density of the highest mass galaxies over $0.4<z<1.5$ (covering 9 Gyr). We use the Spitzer/HETDEX Exploratory Large-Area (SHELA) Survey, which covers 17.5 $\mathrm{deg}^2$ with eight photometric bands spanning 0.3-4.5 $\mu$m within the SDSS Stripe 82 field. This size produces the lowest counting uncertainties and cosmic variance yet for massive galaxies at $z\sim1.0$. We study the stellar mass function (SMF) for galaxies with $\log(M_\ast/M_\odot)>10.3$ using a forward-modeling method that fully accounts for statistical and systematic uncertainties on stellar mass. From $z$=0.4 to 1.5 the massive end of the SMF shows minimal evolution in its shape: the characteristic mass ($M^\ast$) evolves by less than 0.1 dex ($\pm$0.05 dex); the number density of galaxies with $\log (M_\ast/M_\odot) >11$ stays roughly constant at $\log (n/\mathrm{Mpc}^{-3})$ $\simeq$ $-$3.4 ($\pm$0.05), then declines to $\log (n/\mathrm{Mpc}^{-3})$=$-$3.7 ($\pm$0.05) at $z$=1.5. We discuss the uncertainties in the SMF, which are dominated by assumptions in the star formation history and details of stellar population synthesis models for stellar mass estimations. For quiescent galaxies, the data are consistent with no (or slight) evolution ($\lesssim0.1$ dex) in the characteristic mass nor number density from $z\sim 1.5$ to the present. This implies that any mass growth (presumably through "dry" mergers) of the quiescent massive galaxy population must balance the rate of mass losses from late-stage stellar evolution and the formation of quenching galaxies from the star-forming population. We provide a limit on this mass growth from $z=1.0$ to 0.4 of $\Delta M_\ast/M_\ast\leq$ 45% (i.e., $\simeq0.16$ dex) for quiescent galaxies more massive than $10^{11}$ $M_\odot$.

==> Kawinwanichakij_coverletter.txt <==
Dear ApJ editors --


We are submitting the revised version of our manuscript entitled “On the (Lack of) Evolution of the Stellar Mass Function of Massive Galaxies from z=1.5 to 0.4” by Kawinwainchakij et al. (AAS20482). We greatly thank the referee for a careful and thorough reading of the manuscript and for providing valuable comments. We have carefully considered and implemented the requested revisions, which have improved our manuscript. 

We respond to each point in the referee report and editor’s comments.  Text from the referee report is in normal font.  Our replies are in maroon-colored font.    We also highlight changes in the manuscript in bold-faced font (but it is our intention that all bold-faced font in the manuscript will be changed to normal font in a version suitable for publication). 

We also apologize that some relevant references were omitted in the previous version of the manuscript (as identified by the referee and editor). 


This submission consists of the following files:

manuscript.tex :  the main article using the LaTeX aastex63.cls file,aasjournal.bst,deluxetable.sty
24 pdf files for the figures.
references.bib : bib tex 

Many of the figures use some color.  It is our intention that the
figures appear in color only in the online version, and that they
appear in black/white in the print version of the journal.

I will act as corresponding author for this article.

We will use a grants from Kavli Institute for the Physics and Mathematics of the Universe, The University of Tokyo, and from those of my co-authors
to cover all charges associated with publication.

Thank you for considering this article.  Please feel free to contact
me with questions or comments, and I look forward to hearing from you.

With best regards,
Lalitwadee Kawinwanichakij

Kavli Institute for the Physics and Mathematics of the Universe
The University of Tokyo
Kashiwa, Japan 277-8583
+81 701 386 6799

